VisER: Visual Evidence and Reliance for Object Hallucination Detection in LVLMs

Object hallucination remains a persistent reliability issue in large vision-language models, where generated object mentions may sound plausible but lack visual grounding. Recent training-free detectors use internal signals such as token likelihood, attention, visual confidence, or image-text similarity to identify hallucinated objects. These signals are useful, but they are often source-confounded. They measure how strongly an object is supported inside the model without distinguishing whether that support comes from object-specific visual evidence or the generated text prefix. In difficult cases, a hallucinated object can still receive high internal support because it fits the scene, is associated with nearby visual cues, or follows naturally from the generated text prefix. We propose VisER, a training-free two-sided metric for object-level hallucination detection. VisER evaluates each generated object mention from two complementary views. Visual Evidence measures whether object-context compatibility is backed by object-specific evidence from image tokens. Visual Reliance measures whether the object is supported more by the image than by the generated prefix. Combining these views gives a more source-aware grounding score, while avoiding additional object-level verification generations. Across multiple LVLMs and benchmarks, VisER improves AUROC and AUPR over a range of baselines.

==> figs/VisER_density.dat <==
x real hallucinated
0.0 0.003196268280185771 0.010002538979526732
0.001430615164520744 0.0034989795643299505 0.011341383131174077
0.002861230329041488 0.0038271756130565564 0.012839369747119411
0.004291845493562232 0.004182683527011113 0.01451260794200743
0.005722460658082976 0.00456743168933508 0.01637847607308496
0.00715307582260372 0.004983452760599948 0.01845567887303564
0.008583690987124463 0.0054328865273049155 0.02076430221661741
0.010014306151645207 0.005917982577835705 0.023325864825575516
0.011444921316165951 0.006441102778579655 0.026163366173802292
0.012875536480686695 0.00700472352178226 0.029301329816257948
0.01430615164520744 0.007611437715729778 0.03276584133163121
0.015736766809728183 0.008263956486972038 0.0365845800410101
0.017167381974248927 0.008965110563576906 0.04078684364384302
0.01859799713876967 0.009717851307854367 0.045403564899080366
0.020028612303290415 0.010525251366623186 0.050467319474443786
0.02145922746781116 0.011390504906936647 0.05601232409107525
0.022889842632331903 0.01231692740525642 0.06207442410510526
0.024320457796852647 0.013307954958384511 0.068691069692603
0.02575107296137339 0.01436714308504985 0.07590127984048747
0.027181688125894134 0.0154981649879183 0.08374559339373568
0.02861230329041488 0.016704809246967444 0.09226600646892112
0.030042918454935622 0.017990976916654845 0.10150589561594753
0.031473533619456366 0.019360678001124797 0.11150992619380345
0.032904148783977114 0.020818027283853065 0.12232394552211714
0.034334763948497854 0.022367239490629444 0.13399486047791154
0.035765379113018594 0.02401262376763071 0.1465704993257464
0.03719599427753934 0.02575857745954117 0.1600994576986965
0.03862660944206009 0.027609579176233228 0.17463092878649256
0.04005722460658083 0.02957018114042268 0.19021451793459349
0.04148783977110157 0.03164500081295017 0.20690004201272671
0.04291845493562232 0.033838711796896875 0.22473731407217346
0.044349070100143065 0.03615603402660611 0.243775913976201
0.045779685264663805 0.03860172325282173 0.2640649458559057
0.047210300429184546 0.0411805598405487 0.28565278341251027
0.04864091559370529 0.04389733690185431 0.3085868042549489
0.05007153075822604 0.04675684779162246 0.33291311462641443
0.05150214592274678 0.04976387300021106 0.35867626603334923
0.05293276108726752 0.0529231664829936 0.3859189654431319
0.05436337625178827 0.05623944147283849 0.41468178086032126
0.055793991416309016 0.05971735582764519 0.4450028442237712
0.05722460658082976 0.06336149697105277 0.47691755368621
0.0586552217453505 0.06717636649030166 0.510458277442114
0.060085836909871244 0.0711663644609029 0.5456540613570634
0.06151645207439199 0.07533577357318427 0.5825303427206713
0.06294706723891273 0.07968874314087492 0.6211086724940106
0.06437768240343347 0.08422927307657775 0.6614064484500674
0.06580829756795423 0.08896119792322535 0.7034366616108586
0.06723891273247497 0.09388817103431249 0.7472076583667518
0.06866952789699571 0.09901364899882115 0.7927229206213844
0.07010014306151645 0.10434087640921526 0.8399808662391961
0.07153075822603719 0.1098728710726221 0.8889746719816626
0.07296137339055794 0.11561240976631561 0.939692121003079
0.07439198855507868 0.12156201463876892 0.9921154768375506
0.07582260371959942 0.1277239403568627 1.0462213856464293
0.07725321888412018 0.13410016209824618 1.1019808083105838
0.07868383404864092 0.14069236448535202 1.159358983746047
0.08011444921316166 0.14750193155411404 1.2183154245959762
0.0815450643776824 0.15452993784606014 1.278803946208332
0.08297567954220314 0.16177714070710295 1.3407727295491174
0.0844062947067239 0.16924397387008924 1.4041644184276165
0.08583690987124463 0.1769305423909738 1.4689162511251928
0.08726752503576538 0.18483661900042134 1.5349602262252704
0.08869814020028613 0.19296164192373289 1.6022233021421417
0.09012875536480687 0.2013047142123031 1.6706276295427493
0.09155937052932761 0.20986460461941409 1.7400908155518
0.09298998569384835 0.21863975004212596 1.8105262183294428
0.09442060085836909 0.2276282595394321 1.881843270315598
0.09585121602288985 0.23682791992478663 1.9539478281487692
0.09728183118741059 0.24623620291871154 2.026742546993436
0.09871244635193133 0.255850273834546 2.100127276751852
0.10014306151645208 0.26566700175763847 2.173999477396334
0.10157367668097282 0.27568297116550683 2.248254650440493
0.10300429184549356 0.28589449492389457 2.3227867833747498
0.1044349070100143 0.29629762858126646 2.3974888037260604
0.10586552217453504 0.30688818587233024 2.4722530392666586
0.1072961373390558 0.3176617553297673 2.5469716807941305
0.10872675250357654 0.32861371789254634 2.621537243837538
0.11015736766809728 0.3397392653892722 2.695843025613218
0.11158798283261803 0.3510334197659301 2.7697835535613033
0.11301859799713877 0.362491052919366 2.8432550218403208
0.11444921316165951 0.374106906990969 2.9161557122438397
0.11587982832618025 0.38587561496936584 2.98838639612979
0.117310443490701 0.3977917214466005 3.059850714119729
0.11874105865522175 0.4098497033693805 3.1304555305311457
0.12017167381974249 0.42204399062546405 3.200111259749629
0.12160228898426323 0.43436898630536075 3.268732162027262
0.12303290414878398 0.44681908648104807 3.3362366065069144
0.12446351931330472 0.4593886993465923 3.4025472996158372
0.12589413447782546 0.47207226357022863 3.467591477342606
0.12732474964234622 0.48486426571367414 3.531301060305326
0.12875536480686695 0.4977592565821923 3.593612770930831
0.1301859799713877 0.5107518663780825 3.6544682124901255
0.13161659513590845 0.523836818540788 3.713813910168452
0.13304721030042918 0.5370089421686851 3.7716013147838456
0.13447782546494993 0.5502631829305861 3.827786770199357
0.13590844062947066 0.5635946123891109 3.8823314458957126
0.13733905579399142 0.5769984356730715 3.9352012365760802
0.13876967095851217 0.5904699974518608 3.9863666310570625
0.1402002861230329 0.6040047861813053 4.035802553053708
0.14163090128755365 0.6175984366073549 4.083488176785597
0.14306151645207438 0.6312467305313052 4.129406720609755
0.14449213161659513 0.644945595857613 4.1735452221205085
0.1459227467811159 0.6586911039627358 4.215894298340161
0.1473533619456366 0.672479465440589 4.256447894756032
0.14878397711015737 0.6863070242969646 4.2952030270335095
0.15021459227467812 0.7001702506813976 4.332159519251628
0.15164520743919885 0.714065732260427 4.367319742464373
0.1530758226037196 0.7279901643507006 4.400688357287969
0.15450643776824036 0.7419403389437706 4.432272064053324
0.15593705293276108 0.755913132766686 4.462079363843996
0.15736766809728184 0.7699054945333049 4.490120333468359
0.15879828326180256 0.7839144315506313 4.5164064170924885
0.16022889842632332 0.7979369958522418 4.540950236894196
0.16165951359084407 0.8119702700369584 4.563765424692959
0.1630901287553648 0.8260113529952519 4.584866476073576
0.16452074391988555 0.8400573457083603 4.604268628059439
0.16595135908440628 0.854105337305738 4.621987760913485
0.16738197424892703 0.8681523915652444 4.638040324158583
0.1688125894134478 0.8821955340373122 4.6524432864242735
0.17024320457796852 0.896231739969411 4.665214108251399
0.17167381974248927 0.9102579232002733 4.676370736529776
0.17310443490701002 0.9242709261847745 4.685931618814701
0.17453505007153075 0.9382675113001302 4.693915735374633
0.1759656652360515 0.9522443535721534 4.700342646471669
0.17739628040057226 0.9661980349469835 4.7052325520762075
0.17882689556509299 0.980125040218994 4.708606360972776
0.18025751072961374 0.9940217547095743 4.710485766030406
0.18168812589413447 1.0078844637745437 4.710893322292629
0.18311874105865522 1.0217093541999502 4.709852524490779
0.18454935622317598 1.0354925175273855 4.707387880601813
0.1859799713876967 1.0492299553307358 4.70352497815794
0.18741058655221746 1.0629175864466658 4.6982905401687285
0.18884120171673818 1.0765512561413966 4.691712467734153
0.19027181688125894 1.0901267471766334 4.6838198667053526
0.1917024320457797 1.1036397927178851 4.674643056083522
0.19313304721030042 1.1170860910094071 4.664213556230079
0.19456366237482117 1.1304613217213546 4.6525640553851595
0.19599427753934193 1.1437611638570555 4.639728353449824
0.19742489270386265 1.1569813150914898 4.625741282469354
0.1988555078683834 1.170117512396296 4.610638603753405
0.20028612303290416 1.1831655537922767 4.594456882072175
0.2017167381974249 1.1961213210572994 4.57723333786768
0.20314735336194564 1.2089808032059741 4.5590056789054465
0.20457796852646637 1.2217401205476641 4.539811913254913
0.20600858369098712 1.2343955491212428 4.51969014591823
0.20743919885550788 1.246943545298638 4.498678361818091
0.2088698140200286 1.2593807703449196 4.4768141981984355
0.21030042918454936 1.2717041147198909 4.4541347097810915
0.21173104434907009 1.2839107219057972 4.430676130250223
0.21316165951359084 1.2959980115468561 4.406473633802002
0.2145922746781116 1.3079637016896444 4.381561100594318
0.21602288984263232 1.3198058299184416 4.355970889960537
0.21745350500715308 1.3315227731865216 4.329733625210221
0.21888412017167383 1.3431132661529532 4.302877993730525
0.22031473533619456 1.3545764178448494 4.275430565925723
0.2217453505007153 1.365911726476767 4.247415636292635
0.22317596566523606 1.3771190922721412 4.218855089631506
0.2246065808297568 1.3881988281462454 4.189768295039655
0.22603719599427755 1.3991516681257523 4.160172029936295
0.22746781115879827 1.4099787733965843 4.1300804359278445
0.22889842632331903 1.4206817358892736 4.099505007852015
0.23032904148783978 1.431262579329013 4.068454616843996
0.2317596566523605 1.4417237576962978 4.03693556775801
0.23319027181688126 1.4520681510627977 4.004951690760888
0.234620886981402 1.462299058786143 3.9725044664003293
0.23605150214592274 1.4724201900663336 3.9395931829469943
0.2374821173104435 1.4824356518850226 3.906215124325805
0.23891273247496422 1.4923499343675377 3.8723657864946124
0.24034334763948498 1.5021678936250884 3.8380391197057855
0.24177396280400573 1.511894732151948 3.803227793704136
0.24320457796852646 1.5215359768686372 3.767923482579124
0.2446351931330472 1.531097454917559 3.7321171657049836
0.24606580829756797 1.5405852673320184 3.6957994409733192
0.2474964234620887 1.5500057607126727 3.658960846351504
0.24892703862660945 1.559365497057535 3.6215921856891793
0.2503576537911302 1.5686712219025778 3.5836848546444195
0.25178826895565093 1.5779298309391716 3.5452311626113073
0.2532188841201717 1.5871483352829878 3.506224646599934
0.25464949928469244 1.5963338255755475 3.466660373146579
0.25608011444921314 1.6054934351051164 3.426535224512914
0.2575107296137339 1.6146343021377014 3.385848165664531
0.25894134477825465 1.6237635316515764 3.3446004887970737
0.2603719599427754 1.6328881566703892 3.302796032496872
0.26180257510729615 1.6420150993900868 3.260441372977561
0.2632331902718169 1.651151132294091 3.2175459852177077
0.2646638054363376 1.6603028394492112 3.1741223722319605
0.26609442060085836 1.6694765781718852 3.13018616113178
0.2675250357653791 1.6786784412505662 3.0857561650661767
0.26895565092989987 1.6879142199053732 3.0408544105708692
0.2703862660944206 1.6971893676609064 2.9955061302894617
0.2718168812589413 1.7065089653021188 2.9497397214571945
0.2732474964234621 1.715877687076668 2.903586670949712
0.27467811158798283 1.7252997683003217 2.857081448091955
0.2761087267525036 1.734778974514644 2.810261366789326
0.27753934191702434 1.7443185723386976 2.763166418881801
0.27896995708154504 1.7539213021487596 2.7158390809266355
0.2804005722460658 1.7635893527121402 2.668324096884083
0.28183118741058655 1.7733243378931782 2.620668239410479
0.2832618025751073 1.783127275541585 2.5729200526519973
0.28469241773962806 1.7929985686651344 2.525129579579308
0.28612303290414876 1.8029379889806803 2.4773480770072878
0.2875536480686695 1.8129446629296386 2.429627721505244
0.28898426323319026 1.82301706023584 2.3820213094221256
0.290414878397711 1.8331529850758863 2.334581954228848
0.2918454935622318 1.8433495699240685 2.2873627843185
0.2932761087267525 1.8536032721259759 2.2404166443064284
0.2947067238912732 1.8639098732467656 2.1937958027384887
0.296137339055794 1.8742644812320552 2.147551668950938
0.29756795422031473 1.8846615354109764 2.101734521631793
0.2989985693848355 1.895094814362524 2.0563932514150274
0.30042918454935624 1.905557446657665 2.011575119599913
0.30185979971387694 1.9160419244805762 1.967325534830935
0.3032904148783977 1.9265401201231855 1.92368784930422
0.30472103004291845 1.9370433053376206 1.880703175787381
0.3061516452074392 1.9475421735207952 1.8384102264556716
0.30758226037195996 1.9580268646953827 1.7968451742619422
0.3090128755364807 1.9684869932400983 1.7560415372748515
0.3104434907010014 1.9789116783110896 1.7160300861431226
0.31187410586552217 1.98928957688445 1.6768387745759281
0.3133047210300429 1.9996089193375217 1.638492692474718
0.3147353361945637 2.0098575474741476 1.6010140411122287
0.31616595135908443 2.0200229548860182 1.5644221295326717
0.31759656652360513 2.0300923295288795 1.5287333911456475
0.3190271816881259 2.0400525983790048 1.49396141930659
0.32045779685264664 2.0498904740214328 1.4601170205204261
0.3218884120171674 2.059592503007788 1.4272082837733113
0.32331902718168815 2.069145115807847 1.3952406643910134
0.32474964234620884 2.0785346781652208 1.3642170807416345
0.3261802575107296 2.087747543654494 1.3341380220452959
0.32761087267525035 2.096770107223921 1.3050016655235828
0.3290414878397711 2.1055888594959136 1.2768040011164208
0.33047210300429186 2.114190441585414 1.2495389620124595
0.33190271816881256 2.1225617001859374 1.2231985592800452
0.3333333333333333 2.130689742663057 1.1977730189473887
0.33476394849785407 2.1385619918866046 1.1732509199613121
0.3361945636623748 2.1461662405256274 1.1496193315516035
0.3376251788268956 2.15349070452427 1.1268639486405987
0.33905579399141633 2.1605240754726296 1.1049692240626188
0.34048640915593703 2.1672555715840884 1.0839184964931279
0.3419170243204578 2.1736749869899747 1.0636941131302553
0.34334763948497854 2.1797727390638477 1.044277546319357
0.3447782546494993 2.18553991349081 1.0256495034619098
0.34620886981402005 2.1909683068029016 1.0077900297009401
0.34763948497854075 2.196050466109038 0.9906786030240657
0.3490701001430615 2.2007797257578314 0.9742942215697491
0.35050071530758226 2.205150240683408 0.9586154830606473
0.351931330472103 2.209157016198667 0.9436206564179627
0.35336194563662376 2.2127959340163277 0.9292877457310423
0.3547925608011445 2.2160637742967757 0.9155945468654282
0.3562231759656652 2.218958233541552 0.9025186970893134
0.35765379113018597 2.2214779381739356 0.8900377181816804
0.3590844062947067 2.2236224536715303 0.8781290535550252
0.3605150214592275 2.225392289141524 0.8667700999807187
0.36194563662374823 2.226788897255999 0.8559382345461232
0.36337625178826893 2.2278146694928416 0.8456108374993375
0.3648068669527897 2.2284729266570453 0.8357653116505264
0.36623748211731044 2.2287679046868085 0.8263790989988044
0.3676680972818312 2.228704735779617 0.8174296952413882
0.36909871244635195 2.22828942490413 0.8088946627983186
0.37052932761087265 2.227528821794497 0.8007516429525269
0.3719599427753934 2.2264305885544258 0.7929783676628966
0.37339055793991416 2.2250031630284024 0.7855526715583353
0.3748211731044349 2.223255718126928 0.7784525045654263
0.37625178826895567 2.2211981173209683 0.7716559455623095
0.37768240343347637 2.2188408665480224 0.7651412173884243
0.3791130185979971 2.2161950627978158 0.7588867034752098
0.3805436337625179 2.2132723396696248 0.7528709662979322
0.38197424892703863 2.2100848102149464 0.74707276778493
0.3834048640915594 2.206645007399322 0.7414710917586514
0.38483547925608014 2.2029658225343414 0.73604516842412
0.38626609442060084 2.199060442045705 0.7307745008655236
0.3876967095851216 2.1949422829557523 0.7256388934613586
0.38912732474964234 2.1906249274678826 0.7206184820834387
0.3905579399141631 2.18612205704738 0.7156937659054043
0.39198855507868385 2.1814473863962873 0.7108456406125363
0.39341917024320455 2.176614597721085 0.7060554327766232
0.3948497854077253 2.1716372756892213 0.7013049351373882
0.39628040057224606 2.1665288434655885 0.6965764425153234
0.3977110157367668 2.1613025002113004 0.691852788069556
0.39914163090128757 2.1559711604167378 0.6871173796080539
0.4005722460658083 2.150547395426177 0.6823542356558103
0.402002861230329 2.145043377495483 0.67754802098909
0.4034334763948498 2.1394708267049096 0.6726840813498972
0.40486409155937053 2.1338409610280484 0.6677484770640031
0.4062947067238913 2.1281644498343133 0.662728015297743
0.40772532188841204 2.122451371077215 0.6576102807027925
0.40915593705293274 2.1167111723934333 0.6523836642138421
0.4105865522174535 2.110952636309457 0.6470373897811517
0.41201716738197425 2.1051838497225446 0.6415615388379607
0.413447782546495 2.0994121777925496 0.6359470723214129
0.41487839771101576 2.093644242349425 0.6301858500847174
0.41630901287553645 2.087885904889847 0.6242706475575821
0.4177396280400572 2.0821422542042978 0.6181951695313141
0.41917024320457796 2.07641759864438 0.6119540609643216
0.4206008583690987 2.0707154630086273 0.6055429147229814
0.4220314735336195 2.065038589994511 0.5989582761919136
0.42346208869814017 2.059388946134335 0.5921976447067098
0.4248927038626609 2.05376773210406 0.5852594717808816
0.4263233190271817 2.0481753972666192 0.578143156117532
0.42775393419170243 2.0426116582854434 0.5708490354147091
0.4291845493562232 2.037075521619576 0.5633783749918002
0.43061516452074394 2.0315653096894706 0.5557333532825245
0.43204577968526464 2.026078690482235 0.5479170442580625
0.4334763948497854 2.0206127103467573 0.5399333968615997
0.43490701001430615 2.0151638297131687 0.5317872115529217
0.4363376251788269 2.0097279614573718 0.5234841140786106
0.43776824034334766 2.0043005116199484 0.5150305265996836
0.43919885550786836 1.998876422179783 0.5064336363241236
0.4406294706723891 1.993450215576056 0.49770136180636626
0.44206008583690987 1.9880160406681098 0.4888423170894324
0.4434907010014306 1.9825677198207567 0.4798657738777001
0.4449213161659514 1.9770987968029263 0.47078162193919576
0.44635193133047213 1.9716025851902947 0.46160032794560363
0.44778254649499283 1.966072216967269 0.45233289296566714
0.4492131616595136 1.9605006910304765 0.4429908088333163
0.45064377682403434 1.9548809213047023 0.43358601361542504
0.4520743919885551 1.949205784192769 0.42413084640558935
0.45350500715307585 1.9434681650930843 0.41463800166960424
0.45493562231759654 1.9376610037322304 0.4051204833654182
0.4563662374821173 1.9317773380752794 0.39559155905517634
0.45779685264663805 1.9258103465926202 0.38606471421967875
0.4592274678111588 1.9197533886796565 0.37655360697609025
0.46065808297567956 1.9136000430438656 0.3670720233882983
0.46208869814020026 1.9073441438928702 0.35763383354589245
0.463519313304721 1.9009798147764978 0.3482529485726048
0.46494992846924177 1.8945014999560805 0.3389432787083081
0.4663805436337625 1.8879039931941017 0.3297186925905086
0.4678111587982833 1.881182463877912 0.32059297784198193
0.469241773962804 1.874332480411242 0.31157980305091004
0.47067238912732473 1.867350030827449 0.30269268120888837
0.4721030042918455 1.8602315405979233 0.29394493465079274
0.47353361945636624 1.8529738876285524 0.28534966151884467
0.474964234620887 1.8455744144556032 0.2769197037517268
0.47639484978540775 1.8380309376704074 0.2686676165785061
0.47782546494992845 1.8303417546194 0.26060563947664206
0.4792560801144492 1.8225056474422514 0.2527456685339187
0.48068669527896996 1.814521884526213 0.245099230135945
0.4821173104434907 1.8063902194689545 0.23767745588423306
0.48354792560801146 1.7981108876552396 0.23049105863514757
0.48497854077253216 1.7896846005649283 0.22355030953742838
0.4864091559370529 1.7811125379402337 0.21686501593588364
0.48783977110157367 1.772396337949854 0.21044450000145615
0.4892703862660944 1.7635380854956249 0.20429757794347334
0.4907010014306152 1.7545402988143266 0.1984325396587063
0.49213161659513593 1.7454059145327057 0.19285712867409938
0.49356223175965663 1.7361382713380613 0.18757852224586777
0.4949928469241774 1.7267410924297337 0.1826033114871867
0.49642346208869814 1.7172184669182173 0.17793748141001098
0.4978540772532189 1.7075748303392386 0.17358639078367533
0.49928469241773965 1.6978149444489503 0.16955475173375528
0.5007153075822603 1.6879438764644759 0.165846609029147
0.5021459227467812 1.6779669779105084 0.162465319033172
0.5035765379113019 1.6678898632284611 0.1594135283255523
0.5050071530758226 1.6577183882989417 0.15669315203586062
0.5064377682403434 1.6474586290220126 0.15430535196520584
0.5078683834048641 1.6371168600921235 0.15225051461083697
0.5092989985693849 1.6266995340963841 0.15052822924752163
0.5107296137339056 1.6162132610557158 0.14913726625929302
0.5121602288984263 1.60566478851868 0.14807555595470698
0.5135908440629471 1.5950609823073778 0.14734016813739662
0.5150214592274678 1.5844088080039447 0.1469272927405826
0.5164520743919886 1.5737153132547166 0.14683222186852274
0.5178826895565093 1.5629876109577057 0.1470493336187764
0.51931330472103 1.552232863386952 0.14757207808583583
0.5207439198855508 1.5414582672953452 0.1483929659683187
0.5221745350500715 1.5306710400256025 0.14950356021778963
0.5236051502145923 1.519878406646958 0.15089447117670896
0.525035765379113 1.5090875881233927 0.15255535565538694
0.5264663805436338 1.498305790507819 0.15447492039267807
0.5278969957081545 1.487540195145236 0.15664093033209492
0.5293276108726752 1.4767979498574513 0.1590402221238044
0.530758226037196 1.466086161071521 0.1616587232334961
0.5321888412017167 1.4554118868447794 0.16448147700141247
0.5336194563662375 1.4447821307302293 0.16749267394909428
0.5350500715307582 1.4342038364182637 0.17067568957796694
0.5364806866952789 1.4236838830831702 0.17401312884328407
0.5379113018597997 1.4132290813567112 0.1774868774197589
0.5393419170243204 1.4028461698456158 0.18107815980228004
0.5407725321888412 1.392541812105229 0.18476760420729368
0.542203147353362 1.3823225939783528 0.1885353141587625
0.5436337625178826 1.3721950212056582 0.192360946558242
0.5450643776824035 1.3621655172128881 0.1962237959526469
0.5464949928469242 1.3522404209794845 0.2001028846270757
0.547925608011445 1.342425984894175 0.20397705806481228
0.5493562231759657 1.3327283725046364 0.20782508523366222
0.5507868383404864 1.3231536560710713 0.2116257630784106
0.5522174535050072 1.3137078138372196 0.21535802452462288
0.5536480686695279 1.3043967269368535 0.2190010492304752
0.5550786838340487 1.2952261758592443 0.2225343762619344
0.5565092989985694 1.2862018364034387 0.22593801781338427
0.5579399141630901 1.2773292750579697 0.22919257305172772
0.5593705293276109 1.26861394375054 0.23227934112777435
0.5608011444921316 1.260061173920339 0.23518043237511063
0.5622317596566524 1.2516761698744643 0.23787887670407099
0.5636623748211731 1.243464001399284 0.24035872819729742
0.5650929899856938 1.2354295956069992 0.24260516492387327
0.5665236051502146 1.2275777280077314 0.2446045830111556
0.5679542203147353 1.219913012807327 0.24634468404713603
0.5693848354792561 1.2124398924413644 0.24781455493111354
0.5708154506437768 1.2051626263659243 0.24900473934623563
0.5722460658082975 1.1980852791357173 0.2499073000935202
0.5736766809728183 1.1912117078101732 0.2505158716025448
0.575107296137339 1.1845455487376197 0.25082570201829796
0.5765379113018598 1.1780902037769945 0.2508336843557665
0.5779685264663805 1.1718488260255586 0.25053837631263726
0.5793991416309013 1.165824305129291 0.24994000843492256
0.580829756795422 1.1600192522607 0.24904048043915886
0.5822603719599427 1.1544359848558967 0.24784334560685786
0.5836909871244635 1.1490765112094368 0.24635378328081034
0.5851216022889842 1.143942515031278 0.24457855960737018
0.586552217453505 1.139035340075261 0.24252597678264998
0.5879828326180258 1.1343559749527774 0.2402058111723758
0.5894134477825465 1.1299050382488807 0.2376292407836522
0.5908440629470673 1.1256827640603806 0.2348087626708954
0.592274678111588 1.1216889880774212 0.23175810095647345
0.5937052932761088 1.1179231343305454 0.22849210623804456
0.5951359084406295 1.1143842027252873 0.22502664723817206
0.5965665236051502 1.111070757485055 0.22137849562652756
0.597997138769671 1.107980916621164 0.217565205010063
0.5994277539341917 1.105112342545933 0.21360498514113424
0.6008583690987125 1.1024622339407744 0.20951657243711105
0.6022889842632332 1.1000273189866405 0.2053190979369801
0.6037195994277539 1.097803850058474 0.2010319538404594
0.6051502145922747 1.0957875999788786 0.19667465978298898
0.6065808297567954 1.0939738599189837 0.19226672999552133
0.6080114449213162 1.0923574390264603 0.18782754248135808
0.6094420600858369 1.0909326658519063 0.18337621131360174
0.6108726752503576 1.089693391635374 0.1789314631163835
0.6123032904148784 1.0886329955048515 0.17451151874146223
0.6137339055793991 1.0877443916278144 0.17013398108959554
0.6151645207439199 1.0870200383459396 0.16581572995410276
0.6165951359084406 1.0864519493115496 0.1615728246830927
0.6180257510729614 1.0860317066323952 0.15742041536792753
0.6194563662374821 1.0857504760193097 0.15337266316977052
0.6208869814020028 1.0855990239187778 0.14944267029464325
0.6223175965665236 1.0855677366000587 0.1456424200216382
0.6237482117310443 1.0856466411538956 0.14198272708007093
0.6251788268955651 1.0858254283473217 0.13847319856077656
0.6266094420600858 1.086093477266802 0.13512220543590578
0.6280400572246065 1.0864398816697338 0.13193686465175425
0.6294706723891274 1.0868534779525079 0.12892303165184213
0.630901287553648 1.08732287463206 0.1260853030838925
0.6323319027181689 1.087836483226754 0.12342702934588962
0.6337625178826896 1.0883825504122888 0.12095033653418322
0.6351931330472103 1.088949191318673 0.11865615727176251
0.6366237482117311 1.0895244238253725 0.11654426981835249
0.6380543633762518 1.0900962037038828 0.1146133447967199
0.6394849785407726 1.0906524604497485 0.11286099881224576
0.6409155937052933 1.0911811336400876 0.11128385419598913
0.642346208869814 1.0916702096476425 0.10987760406549237
0.6437768240343348 1.0921077585383265 0.10863708187272816
0.6452074391988555 1.0924819709767664 0.10755633459486424
0.6466380543633763 1.0927811949624737 0.10662869872082609
0.648068669527897 1.092993972219231 0.10584687819465674
0.6494992846924177 1.0931090740610496 0.10520302349494587
0.6509298998569385 1.0931155365602132 0.10468881105751335
0.6523605150214592 1.0930026948464864 0.1042955222853203
0.65379113018598 1.0927602163710382 0.10401412143436528
0.6552217453505007 1.0923781329745734 0.10383533171611041
0.6566523605150214 1.0918468716061296 0.10374970901468614
0.6580829756795422 1.0911572835470242 0.10374771267961004
0.6595135908440629 1.0903006720037167 0.10381977292082631
0.6609442060085837 1.0892688179431986 0.10395635440132849
0.6623748211731044 1.0880540040556752 0.10414801569226681
0.6638054363376251 1.0866490367409267 0.10438546432508646
0.6652360515021459 1.0850472660270958 0.10465960724378454
0.6666666666666666 1.0832426033436648 0.10496159652674993
0.6680972818311874 1.0812295370836835 0.1052828703109202
0.6695278969957081 1.0790031459040563 0.10561518891029434
0.670958512160229 1.0765591097265341 0.10595066617546586
0.6723891273247496 1.073893718415967 0.1062817961901866
0.6738197424892703 1.0710038781263045 0.10660147544459851
0.6752503576537912 1.0678871153183866 0.10690302066236354
0.6766809728183119 1.0645415784670262 0.10718018249032855
0.6781115879828327 1.0609660374876426 0.10742715528456084
0.6795422031473534 1.057159880925208 0.10763858324569797
0.6809728183118741 1.0531231109597938 0.10780956316981678
0.6824034334763949 1.0488563362940921 0.10793564408879423
0.6838340486409156 1.04436076299828 0.10801282407685922
0.6852646638054364 1.039638183396803 0.10803754449825462
0.6866952789699571 1.0346909630899248 0.10800668196523006
0.6881258941344778 1.0295220262100193 0.10791753826661192
0.6895565092989986 1.0241348390187384 0.10776782851559653
0.6909871244635193 1.0185333919562876 0.10755566775185049
0.6924177396280401 1.0127221802579962 0.10727955621811529
0.6938483547925608 1.0067061832562758 0.10693836351591614
0.6952789699570815 1.0004908424879755 0.10653131182921258
0.6967095851216023 0.9940820387278869 0.10605795838940778
0.698140200286123 0.9874860680691482 0.10551817734045779
0.6995708154506438 0.9807096171701375 0.10491214114923891
0.7010014306151645 0.9737597377856527 0.10424030169407442
0.7024320457796852 0.9666438206974507 0.10350337115356252
0.703862660944206 0.9593695691559214 0.10270230280863563
0.7052932761087267 0.9519449719407365 0.101838271863118
0.7067238912732475 0.9443782761438503 0.10091265638182162
0.7081545064377682 0.9366779597734312 0.09992701844028284
0.709585121602289 0.9288527042721342 0.09888308557635253
0.7110157367668097 0.920911367037841 0.09778273263077031
0.7124463519313304 0.9128629540294205 0.09662796406125256
0.7138769670958512 0.9047165925347418 0.09542089681221928
0.7153075822603719 0.8964815041726776 0.09416374381974296
0.7167381974248928 0.888166978195539 0.09285879822833089
0.7181688125894135 0.8797823451534924 0.09150841839247623
0.7195994277539342 0.8713369509775909 0.09011501373128876
0.721030042918455 0.8628401315337358 0.08868103149876448
0.7224606580829757 0.8543011876958307 0.08720894452523156
0.7238912732474965 0.8457293609826882 0.0857012399771532
0.7253218884120172 0.8371338098001659 0.08416040917277533
0.7267525035765379 0.8285235863271234 0.08258893848012569
0.7281831187410587 0.819907614081559 0.0809893013117414
0.7296137339055794 0.8112946662013448 0.07936395121740429
0.7310443490701002 0.8026933444724773 0.07771531606232862
0.7324749642346209 0.7941120591366327 0.07604579326398062
0.7339055793991416 0.7855590095090605 0.07435774604630589
0.7353361945636624 0.7770421654372377 0.07265350065597434
0.7367668097281831 0.768569249630505 0.07093534447165951
0.7381974248927039 0.7601477208907078 0.06920552492471255
0.7396280400572246 0.7517847582738576 0.06746624913823294
0.7410586552217453 0.7434872462128397 0.06571968418176756
0.7424892703862661 0.7352617606311483 0.06396795783101494
0.7439198855507868 0.7271145560775043 0.062213159716170696
0.7453505007153076 0.719051553910913 0.06045734273915056
0.7467811158798283 0.7110783315652218 0.05870252463897152
0.748211731044349 0.7032001129213964 0.05695068958613089
0.7496423462088698 0.6954217598146458 0.05520378969090599
0.7510729613733905 0.6877477647019468 0.0534637463170157
0.7525035765379113 0.6801822445136706 0.051732451100919015
0.753934191702432 0.6727289357105668 0.05001176658797723
0.7553648068669527 0.6653911905645639 0.04830352640951656
0.7567954220314735 0.6581719746785484 0.04660953493920873
0.7582260371959942 0.6510738657564418 0.044931566382789466
0.759656652360515 0.644099053630757 0.043271363271594115
0.7610872675250357 0.6372493415500139 0.04163063434732571
0.7625178826895566 0.6305261487234259 0.04001105184246153
0.7639484978540773 0.6239305141146682 0.038414248177397345
0.765379113018598 0.6174631014708669 0.03684181211139022
0.7668097281831188 0.6111242055667879 0.03529528439928385
0.7682403433476395 0.6049137596379952 0.03377615301951832
0.7696709585121603 0.5988313439702754 0.032285848050773856
0.771101573676681 0.5928761956061877 0.030825736284531502
0.7725321888412017 0.5870472191230629 0.029397115668656087
0.7739628040057225 0.5813429984304525 0.028001209682696544
0.7753934191702432 0.5757618095287071 0.026639161748868732
0.776824034334764 0.5703016341644488 0.025312029783622233
0.7782546494992847 0.5649601743130234 0.02402078099333697
0.7796852646638054 0.5597348674127145 0.022766287014118855
0.7811158798283262 0.5546229022707722 0.02154931949003619
0.7825464949928469 0.5496212355570012 0.020370546176607836
0.7839771101573677 0.5447266087970272 0.019230527647167008
0.7854077253218884 0.5399355657743556 0.018129714669123415
0.7868383404864091 0.5352444702480385 0.0170684463053966
0.7882689556509299 0.5306495238911815 0.01604694878370046
0.7896995708154506 0.526146784354805 0.015065335163207799
0.7911301859799714 0.5217321833614511 0.014123605814713185
0.7925608011444921 0.5174015447338715 0.013221649717042216
0.7939914163090128 0.5131506022655932 0.012359246559384219
0.7954220314735336 0.5089750173426482 0.011536069626730499
0.7968526466380543 0.5048703962288486 0.01075168943389348
0.7982832618025751 0.5008323069309157 0.01000557806288205
0.7997138769670958 0.49685629556437116 0.009297114148876585
0.8011444921316166 0.4929379021463595 0.008625588451819616
0.8025751072961373 0.48907267574742636 0.007990209943823748
0.804005722460658 0.4852561889406984 0.007390112337248253
0.8054363376251789 0.4814840514937809 0.0068243609744547025
0.8068669527896996 0.4777519232559651 0.006291959997901046
0.8082975679542204 0.47405552620095537 0.005791859718349482
0.8097281831187411 0.4703906555931537 0.005322964099474882
0.8111587982832618 0.4667531902535529 0.004884138278978877
0.8125894134477826 0.4631391019093557 0.004474216049334621
0.8140200286123033 0.4595444636195177 0.004092007225373247
0.8154506437768241 0.45596545727634735 0.0037363048309384177
0.8168812589413448 0.45239838019111595 0.0034058920426313015
0.8183118741058655 0.44883965077913895 0.0030995488350811368
0.8197424892703863 0.4452858133669937 0.0028160582790602755
0.821173104434907 0.44173354215131305 0.0025542124509526946
0.8226037195994278 0.4381796443449273 0.0023128179194383705
0.8240343347639485 0.4346210625518917 0.0020907007826294027
0.8254649499284692 0.43105487641815005 0.0018867112361566857
0.82689556509299 0.42747830360913747 0.0016997276597419994
0.8283261802575107 0.4238887001695388 0.0015286602164945205
0.8297567954220315 0.4202835603236005 0.0013724539654552466
0.8311874105865522 0.4166605157768895 0.0012300914937052121
0.8326180257510729 0.41301733458211354 0.0011005950795941078
0.8340486409155937 0.40935191963265655 0.0009830284032973373
0.8354792560801144 0.4056623068477059 0.0008764978249405152
0.8369098712446352 0.4019466631124225 0.0007801532539318656
0.8383404864091559 0.39820328403544275 0.0006931886359139655
0.8397711015736766 0.394430591584128 0.0006148420858985021
0.8412017167381974 0.39062713165553514 0.0005443956977051523
0.8426323319027181 0.38679157163794736 0.0004811750608185711
0.844062947067239 0.3829226980141766 0.00042454851624470406
0.8454935622317596 0.37901941405369194 0.00037392618293424757
0.8469241773962803 0.37508073763599825 0.0003287587858945065
0.8483547925608012 0.37110579924271125 0.0002885363162838653
0.8497854077253219 0.3670938401504423 0.0002527865526271537
0.8512160228898427 0.3630442108509913 0.0002210734708595031
0.8526466380543634 0.35895636971961753 0.00019299556925229575
0.8540772532188842 0.35482988194618537 0.00016818413244813342
0.8555078683834049 0.3506644187380743 0.00014630145688037763
0.8569384835479256 0.3464597567977577 0.0001270390578207474
0.8583690987124464 0.34221577807208653 0.00011011587622699519
0.8597997138769671 0.33793246976461844 9.527650148810931e-05
0.8612303290414879 0.3336099245967549 8.228942411922718e-05
0.8626609442060086 0.3292483412982567 7.094533047054751e-05
0.8640915593705293 0.32484802530274637 6.105544960716936e-05
0.8655221745350501 0.32040938961925725 5.244996070944719e-05
0.8669527896995708 0.3159329558467493 4.497646765083885e-05
0.8683834048640916 0.3114193552948642 3.8498545843687134e-05
0.8698140200286123 0.3068693301709934 3.2894365010266424e-05
0.871244635193133 0.30228373479110554 2.8055390241025412e-05
0.8726752503576538 0.2976635367696948 2.3885162545629106e-05
0.8741058655221745 0.29300981814268584 2.029815908383089e-05
0.8755364806866953 0.28832377637622003 1.7218732379065207e-05
0.876967095851216 0.2836067252138829 1.4580127062699612e-05
0.8783977110157367 0.2788600953152148 1.2323572064449614e-05
0.8798283261802575 0.27408543463915214 1.0397445646770507e-05
0.8812589413447782 0.2692844085274827 8.756510269467825e-06
0.882689556509299 0.264458799445332 7.361213956176495e-06
0.8841201716738197 0.2596105063382065 6.177054607316966e-06
0.8855507868383404 0.2547415435680943 5.174003555116581e-06
0.8869814020028612 0.2498540393945925 4.325984575936888e-06
0.8884120171673819 0.24495023397089435 3.6104045543178415e-06
0.8898426323319027 0.24003247682875073 3.007732023156572e-06
0.8912732474964234 0.2351032238311122 2.5011198770548484e-06
0.8927038626609443 0.23016503357605583 2.0760686634533687e-06
0.894134477825465 0.22522056324072354 1.7201269917161406e-06
0.8955650929899857 0.22027256385930025 1.4226257574608519e-06
0.8969957081545065 0.21532387503451594 1.174443052459221e-06
0.8984263233190272 0.21037741908762814 9.677968143124918e-07
0.899856938483548 0.2054361946573697 7.960624604505516e-07
0.9012875536480687 0.20050326976382607 6.536129440328631e-07
0.9027181688125894 0.19558177435854016 5.356788618514334e-07
0.9041487839771102 0.19067489238739208 4.382264337061061e-07
0.9055793991416309 0.18578585339777148 3.578513567858014e-07
0.9070100143061517 0.18091792372630797 2.916867156525496e-07
0.9084406294706724 0.17607439730787894 2.3732329719334838e-07
0.9098712446351931 0.1712585861506586 1.927408194427597e-07
0.9113018597997139 0.1664738105256999 1.5624873286354357e-07
0.9127324749642346 0.1617233889227889 1.264353921460459e-07
0.9141630901287554 0.15701062782709474 1.0212452571896928e-07
0.9155937052932761 0.1523388113735142 8.233804901182945e-08
0.9170243204577968 0.14771119093734567 6.626437628151845e-08
0.9184549356223176 0.14313097472128733 5.323148484293119e-08
0.9198855507868383 0.13860131739946954 4.268407524895924e-08
0.9213161659513591 0.13412530987945265 3.416425183979528e-08
0.9227467811158798 0.12970596924282238 2.7295220662794653e-08
0.9241773962804005 0.12534622892413888 2.176756661823799e-08
0.9256080114449213 0.1210489291866325 1.7327729392380056e-08
0.927038626609442 0.11681680795117297 1.3768348876543836e-08
0.9284692417739628 0.11265249203264852 1.0920195909576694e-08
0.9298998569384835 0.10855848883511407 8.645443872673744e-09
0.9313304721030042 0.104537178553795 6.832071438407155e-09
0.932761087267525 0.10059080692841302 5.389217129641809e-09
0.9341917024320457 0.09672147858831191 4.243332747215281e-09
0.9356223175965666 0.09293115102556479 3.335005613174942e-09
0.9370529327610873 0.08922162922766858 2.6163393503479997e-09
0.938483547925608 0.08559456099665573 2.0487999465140775e-09
0.9399141630901288 0.08205143297647875 1.6014484666198684e-09
0.9413447782546495 0.07859356740544063 1.2494942813383599e-09
0.9427753934191703 0.07522211960527202 9.73113346240068e-10
0.944206008583691 0.07193807621326849 7.564851354751993e-10
0.9456366237482118 0.06874225415872075 5.870095228309711e-10
0.9470672389127325 0.06563530037977072 4.546714021541333e-10
0.9484978540772532 0.06261769227182865 3.515263164494691e-10
0.949928469241774 0.059689738853857 2.712849677988052e-10
0.9513590844062947 0.05685158263418558 2.0897833717602424e-10
0.9527896995708155 0.05410320215312503 1.6068836603295582e-10
0.9542203147353362 0.05144441517551891 1.2333183695949092e-10
0.9556509298998569 0.048874882502541205 9.448732221765311e-11
0.9570815450643777 0.04639411236856741 7.225691819284985e-11
0.9585121602288984 0.04400146538578584 5.5156012141371925e-11
0.9599427753934192 0.04169615999646612 4.202558735724369e-11
0.9613733905579399 0.039477278390413845 3.196260848856256e-11
0.9628040057224606 0.03734377284315833 2.426487785000422e-11
0.9642346208869814 0.03529447242885716 1.8387447977282998e-11
0.9656652360515021 0.0333280900607191 1.3908242077666726e-11
0.9670958512160229 0.031443229810993324 1.0500994857516098e-11
0.9685264663805436 0.029638394462214748 7.914000182434374e-12
0.9699570815450643 0.027911993241405624 5.953454752216953e-12
0.9713876967095851 0.02626234968935672 4.47043141217572e-12
0.9728183118741058 0.024687709617855075 3.35071260669271e-12
0.9742489270386266 0.023186249108833958 2.5068726703207525e-12
0.9756795422031473 0.021756082510841653 1.8721244394963972e-12
0.977110157367668 0.020395270389922972 1.395547039679683e-12
0.9785407725321889 0.019101827393995907 1.0383925569653665e-12
0.9799713876967096 0.017873729992008865 7.712336372268842e-13
0.9814020028612304 0.01670892405158337 5.717651224144636e-13
0.9828326180257511 0.01560533222145148 4.2311327222619085e-13
0.9842632331902719 0.014560861087729176 3.1253806595305597e-13
0.9856938483547926 0.013573408075936195 2.304392576291865e-13
0.9871244635193133 0.012640868073610433 1.6959665502859522e-13
0.9885550786838341 0.011761139751366542 1.2459062313434364e-13
0.9899856938483548 0.01093213156327426 9.136096694257587e-14
0.9914163090128756 0.010151767410453509 6.687183864738289e-14
0.9928469241773963 0.00941799195478041 4.885770722002636e-14
0.994277539341917 0.008728775572538088 3.5631174381400394e-14
0.9957081545064378 0.008082118940712452 2.593787666496839e-14
0.9971387696709585 0.0074760572514003 1.884716054669992e-14
0.9985693848354793 0.006908664052448434 1.3669878652634409e-14
1.0 0.006378054714960143 9.896704523435646e-15


==> figs/nll_density.dat <==
x real hallucinated
-0.537397527999996 1.0387772885608094e-19 6.4802352218468805e-06
-0.5320158646294667 2.5674030690562337e-19 8.373948488814709e-06
-0.5266342012589373 6.288040311706075e-19 1.079338757295871e-05
-0.5212525378884081 1.5261115450797693e-18 1.3876288083512167e-05
-0.5158708745178788 3.670345838234522e-18 1.7794138617448875e-05
-0.5104892111473496 8.747370019083948e-18 2.2759820776044542e-05
-0.5051075477768202 2.0658456097562195e-17 2.9036816179583196e-05
-0.49972588440629095 4.834684444016615e-17 3.695026234958745e-05
-0.49434422103576164 1.121213631908275e-16 4.690018091005836e-05
-0.4889625576652324 2.5766689722412663e-16 5.9377247258042224e-05
-0.4835808942947031 5.867849529250704e-16 7.498152062543372e-05
-0.4781992309241738 1.324187407499854e-15 9.444460712556409e-05
-0.4728175675536445 2.961216405167621e-15 0.00011865578561882318
-0.4674359041831152 6.562073854353207e-15 0.0001486926865199254
-0.46205424081258595 1.440994832757859e-14 0.0001858571762594268
-0.45667257744205664 3.13569739951382e-14 0.00023171716399753446
-0.4512909140715274 6.761707092959893e-14 0.000288155111066953
-0.44590925070099807 1.4448711613080194e-13 0.0003574240858603464
-0.4405275873304688 3.059514607280953e-13 0.0004422122654800302
-0.4351459239599395 6.419876282575724e-13 0.0005457168380441093
-0.4297642605894102 1.334908781415625e-12 0.0006717283032914651
-0.42438259721888094 2.750599824349461e-12 0.0008247262008174746
-0.41900093384835163 5.616350607333392e-12 0.0010099873112431644
-0.4136192704778224 1.1364022477637276e-11 0.001233707371794996
-0.40823760710729307 2.2785634439309904e-11 0.0015031373196841612
-0.4028559437367638 4.527322534662319e-11 0.0018267350195165415
-0.3974742803662345 8.914010016604089e-11 0.0022143333396620305
-0.3920926169957052 1.739227043919402e-10 0.002677325311816496
-0.38671095362517593 3.362722527899219e-10 0.003228866932605774
-0.3813292902546466 6.442842197931721e-10 0.0038840979408151727
-0.3759476268841173 1.2232515752712815e-09 0.004660380623774022
-0.37056596351358806 2.3014737533526485e-09 0.005577556367173232
-0.3651843001430588 4.290899601967986e-09 0.006658219260470553
-0.3598026367725295 7.92762136234282e-09 0.007928005602368346
-0.3544209734020002 1.4514089817407922e-08 0.009415897616243738
-0.34903931003147093 2.6332325885920883e-08 0.011154539084057974
-0.3436576466609416 4.734142185039977e-08 0.013180559941251916
-0.3382759832904123 8.434244653314426e-08 0.015534906148706538
-0.33289431991988305 1.4890321653886546e-07 0.018263170377752744
-0.3275126565493538 2.605044375261987e-07 0.021415918219914096
-0.3221309931788245 4.516266020056586e-07 0.025049003776976737
-0.3167493298082952 7.758851456849059e-07 0.029223867614607366
-0.3113676664377659 1.3208974163109577e-06 0.03400780919279318
-0.3059860030672366 2.2284078636463983e-06 0.039474225040707786
-0.3006043396967073 3.725413029836068e-06 0.04570280314717023
-0.29522267632617805 6.171753306087747e-06 0.05277966331840196
-0.2898410129556488 1.0132049612166164e-05 0.06079743264252179
-0.2844593495851195 1.6483177161377044e-05 0.06985524472731819
-0.27907768621459017 2.6572944238536863e-05 0.08005865107777334
-0.2736960228440609 4.245157730842839e-05 0.09151943288653415
-0.2683143594735316 6.720532411765568e-05 0.10435530165755978
-0.26293269610300235 0.00010543129112451669 0.11868947750252805
-0.25755103273247304 0.00016390480476068144 0.13465013467057158
-0.25216936936194373 0.00025250529785332115 0.15236970491988747
-0.24678770599141447 0.000385483955825709 0.17198403073481539
-0.24140604262088516 0.0005831758004909616 0.19363136214760396
-0.2360243792503559 0.0008742798076418414 0.2174511930458009
-0.2306427158798266 0.0012988517461893863 0.24358293533055675
-0.2252610525092973 0.0019121736748667507 0.27216443212424785
-0.21987938913876803 0.002789678576200114 0.30333031438296104
-0.21449772576823872 0.004033114654192658 0.33721020871381996
-0.20911606239770947 0.005778126641417512 0.37392680788020205
-0.20373439902718016 0.008203405496692623 0.4135938193388186
-0.1983527356566509 0.011541507018233853 0.4563138111187004
-0.1929710722861216 0.016091357962709413 0.5021759783401247
-0.18758940891559228 0.022232349680330356 0.5512538575880664
-0.18220774554506303 0.030439760025059062 0.603603020098926
-0.17682608217453372 0.04130104301494118 0.65925877818404
-0.17144441880400446 0.055532284944417594 0.7182339423885313
-0.16606275543347515 0.07399385308507994 0.7805166694587452
-0.1606810920629459 0.09770397268266251 0.8460684431578612
-0.15529942869241659 0.12784868053032641 0.9148222312254303
-0.14991776532188728 0.16578634686040286 0.9866808622305187
-0.14453610195135802 0.21304476581157925 1.0615156656408877
-0.1391544385808287 0.27130872694799035 1.1391654170597738
-0.13377277521029945 0.34239603645299743 1.2194356282249257
-0.12839111183977014 0.4282201944534227 1.3020982180016396
-0.12300944846924083 0.5307383847930153 1.386891596237207
-0.11762778509871158 0.6518841129002299 1.4735211870102594
-0.11224612172818227 0.7934847352322816 1.5616604115637889
-0.10686445835765301 0.9571652360635007 1.650952144141475
-0.1014827949871237 1.1442408737746268 1.7410106461679569
-0.09610113161659445 1.355602661843484 1.8314239758630484
-0.09071946824606514 1.5916009670942406 1.921756861620599
-0.08533780487553583 1.8519336778383724 2.011554018496102
-0.07995614150500657 2.1355462855876794 2.100343878131461
-0.07457447813447726 2.44055170627068 2.187642693607519
-0.06919281476394801 2.7641776267463625 2.2729589722699917
-0.0638111513934187 3.102748517361132 2.3557981817341402
-0.05842948802288944 3.451708163708955 2.435667667244843
-0.05304782465236013 3.805686658748081 2.5120817125456947
-0.04766616128183082 4.158613339981888 2.584566671567118
-0.042284497911301566 4.503874297245579 2.652666094731946
-0.036902834540772256 4.834510011143317 2.715945771616477
-0.031521171170243 5.143445647253034 2.7739986111856596
-0.026139507799713746 5.423743784154467 2.8264492818912053
-0.02075784442918438 5.668867147338623 2.872958536594037
-0.015376181058655125 5.872937479174146 2.913227151516888
-0.00999451768812587 6.030976165354948 2.946999414179542
-0.004612854317596504 6.139112753211272 2.97406610240908
0.0007688090529327507 6.194749040655915 2.99426690490356
0.006150472423462006 6.196668896910626 3.0074922432821287
0.01153213579399126 6.145087220490463 3.0136844658680357
0.016913799164520626 6.041635196915201 3.0128383943950237
0.02229546253504988 5.889282990021298 3.005001216153753
0.027677125905579136 5.692204868345463 2.990271725547082
0.0330587892761085 5.455595224712808 2.9687989303432754
0.03844045264663776 5.185446726676383 2.9407800488485623
0.04382211601716701 4.8883037374675995 2.9064579345240276
0.04920377938769638 4.571005054624961 2.8661179740217793
0.05458544275822563 4.2404299009429804 2.820084513011761
0.05996710612875489 3.9032600340469634 2.768716871343571
0.06534876949928414 3.565768959734687 2.71240501490057
0.07073043286981351 3.2336467434907497 2.651564955855543
0.07611209624034276 2.911866054329103 2.586633955869289
0.08149375961087202 2.6045920967499576 2.518065608060308
0.08687542298140138 2.3151362283308075 2.4463248733367697
0.09225708635193064 2.045950526434244 2.371883144970959
0.0976387497224599 1.7986585123996977 2.2952134122040833
0.10302041309298915 1.5741157618848032 2.2167855893127446
0.10840207646351852 1.3724932622012842 2.1370620710952135
0.11378373983404777 1.193376102339445 2.0564935693128743
0.11916540320457703 1.0358703333547636 1.975515277433352
0.12454706657510639 0.8987115166651668 1.8945434032608603
0.12992872994563565 0.7803694667554949 1.8139721009036496
0.1353103933161649 0.6791448682325081 1.7341708252162982
0.14069205668669416 0.5932546869694452 1.6554821235547876
0.14607372005722352 0.5209044989457939 1.5782198715759868
0.15145538342775278 0.4603469481678791 1.5026679520629762
0.15683704679828203 0.40992646164333346 1.429079368509303
0.1622187101688114 0.3681110646619223 1.3576757785723557
0.16760037353934065 0.333512646024602 1.2886474266082235
0.1729820369098699 0.3048973311815031 1.2221534494040605
0.17836370028039916 0.2811877556906311 1.1583225249790357
0.18374536365092853 0.26145902437904006 1.097253830959116
0.18912702702145778 0.24493002884631193 1.0390182765463623
0.19450869039198704 0.23095161264873962 0.9836599704836062
0.1998903537625164 0.21899285120681805 0.9311978866221421
0.20527201713304566 0.2086264782849748 0.8816276886805999
0.2106536805035749 0.19951426256197327 0.8349236764699637
0.21603534387410417 0.1913929297507955 0.7910408171750896
0.22141700724463353 0.18406104560991657 0.7499168271414971
0.2267986706151628 0.17736712596458354 0.7114742719279235
0.23218033398569204 0.17119912095998643 0.6756226550579882
0.2375619973562214 0.1654753293239788 0.642260468847748
0.24294366072675067 0.16013673032404924 0.6112771838117994
0.24832532409727992 0.15514067190964695 0.5825551563760805
0.2537069874678092 0.15045581905916136 0.5559714378749748
0.25908865083833854 0.14605824307830712 0.5313994710149686
0.2644703142088678 0.14192851781869212 0.5087106630880888
0.26985197757939705 0.13804968060633546 0.4877758281652036
0.2752336409499264 0.13440591287475587 0.4684664932516661
0.28061530432045567 0.13098179736004997 0.45065606591401935
0.2859969676909849 0.12776201478787083 0.4342208631647923
0.2913786310615143 0.12473135290229023 0.41904100340820727
0.29676029443204355 0.12187491402893426 0.405001164997142
0.3021419578025728 0.11917842354987723 0.3919912164309617
0.30752362117310206 0.11662855992718967 0.379906724441408
0.3129052845436314 0.11421324630917253 0.36864934718048076
0.3182869479141607 0.11192186324246654 0.3581271204554021
0.32366861128468993 0.1097453605265804 0.34825464546902796
0.3290502746552193 0.10767626278830016 0.3389531868396078
0.33443193802574855 0.10570857708898862 0.3301506898128353
0.3398136013962778 0.1038376212084917 0.32178172556343854
0.34519526476680706 0.1020597978593648 0.3137873733350003
0.35057692813733643 0.10037234295778996 0.3061150479064964
0.3559585915078657 0.09877307548505332 0.2987182805223505
0.36134025487839494 0.09726017293718642 0.2915564609988177
0.3667219182489243 0.09583199059239082 0.2845945482406231
0.37210358161945356 0.09448693565599428 0.2778027558838958
0.3774852449899828 0.09322339963996756 0.2711562192388224
0.38286690836051207 0.09203974493165087 0.2646346491505421
0.38824857173104144 0.09093433513353653 0.25822197784036155
0.3936302351015707 0.08990559398541804 0.25190600124069507
0.39901189847209995 0.08895207489151402 0.24567802180370577
0.4043935618426293 0.08807252243701265 0.23953249525185727
0.40977522521315857 0.08726590874935858 0.2334666842532041
0.4151568885836878 0.08653143090472988 0.22748032154913372
0.4205385519542171 0.0858684604027708 0.2215752846400065
0.42592021532474644 0.08527644151584594 0.21575528374647462
0.4313018786952757 0.08475474147502475 0.21002556441200573
0.43668354206580495 0.08430246137680895 0.20439262579551257
0.4420652054363343 0.08391822180916962 0.19886395542143268
0.4474468688068636 0.08359994101018953 0.19344778090703704
0.45282853217739283 0.08334462551756881 0.18815283897173188
0.4582101955479221 0.0831481935239161 0.1829881618487041
0.46359185891845145 0.083005349474645 0.177962881063212
0.4689735222889807 0.08290952495975534 0.1730860484118075
0.47435518565950996 0.08285289595145036 0.16836647387006642
0.4797368490300392 0.08282648036145564 0.16381258007040933
0.48511851240056847 0.08282031327560631 0.15943227292355863
0.49050017577109795 0.08282369066948973 0.15523282790438583
0.4958818391416272 0.08282546652603541 0.1512207914828064
0.5012635025121565 0.08281438362554344 0.14740189715049096
0.5066451658826857 0.08277941532289823 0.14378099547223688
0.512026829253215 0.08271009468247452 0.14036199757482937
0.5174084926237442 0.08259680854448481 0.13714783147435244
0.5227901559942735 0.08243103738174831 0.13414041063372104
0.528171819364803 0.08220552690265939 0.13134061413446238
0.5335534827353322 0.08191438380502769 0.12874827783961726
0.5389351461058615 0.08155309527329258 0.12636219591745823
0.5443168094763907 0.08111847902474591 0.12418013208822008
0.54969847284692 0.08060857720245068 0.12219883994810841
0.5550801362174492 0.0800225124809326 0.12041409171672308
0.5604617995879785 0.07936032781479255 0.11882071474594634
0.565843462958508 0.0786228319324632 0.11741263512086661
0.5712251263290372 0.07781147081784302 0.11618292767692533
0.5766067896995665 0.07692824117084796 0.1151238717528645
0.5819884530700957 0.07597565561283215 0.11422701199672848
0.587370116440625 0.07495676186958831 0.11348322354280448
0.5927517798111542 0.07387521016973299 0.11288278088131816
0.5981334431816835 0.0727353555754519 0.11241542975038724
0.603515106552213 0.07154237583213602 0.11207046139131407
0.6088967699227422 0.07030238136778746 0.11183678852386082
0.6142784332932715 0.06902249284327977 0.11170302241756504
0.6196600966638007 0.06771086339221352 0.11165755045816197
0.62504176003433 0.0663766272869457 0.11168861363434533
0.6304234234048592 0.06502976377374103 0.1117843833989162
0.6358050867753887 0.0636808734880481 0.11193303738915968
0.641186750145918 0.062340874237114284 0.11212283352339442
0.6465684135164472 0.06102063197771022 0.11234218202329412
0.6519500768869765 0.059730550516303986 0.11257971494413754
0.6573317402575057 0.05848014897380972 0.11282435282689045
0.662713403628035 0.05727765880544248 0.11306536811646355
0.6680950669985642 0.056129671892895354 0.1132924450191669
0.6734767303690937 0.05504086802139669 0.11349573549903995
0.678858393739623 0.0540138443274311 0.11366591113726454
0.6842400571101522 0.0530490617143868 0.11379421060141247
0.6896217204806815 0.052144914597530616 0.1138724824920113
0.6950033838512107 0.05129792151389926 0.11389322335343176
0.70038504722174 0.050503025909520424 0.11384961065486976
0.7057667105922693 0.04975398943459003 0.1137355305660823
0.7111483739627987 0.04904385476379928 0.11354560037228209
0.716530037333328 0.04836545150824807 0.11327518539413316
0.7219117007038572 0.047711917175370974 0.1129204103029851
0.7272933640743865 0.047077205173103036 0.11247816474913042
0.7326750274449157 0.04645655325116371 0.11194610325275609
0.738056690815445 0.04584688820379283 0.11132263934386499
0.7434383541859743 0.04524714583816888 0.1106069339792141
0.7488200175565037 0.04465848893533307 0.1097988783113163
0.754201680927033 0.04408441008823648 0.1088990709366581
0.7595833442975622 0.04353071087380541 0.10790878980707928
0.7649650076680915 0.043005353831986885 0.10682995904897351
0.7703466710386208 0.04251818921078782 0.10566511099862408
0.77572833440915 0.04208056435796644 0.1044173438272451
0.7811099977796793 0.041704829853598586 0.10309027519466708
0.7864916611502087 0.04140376270200296 0.10168799243432078
0.791873324520738 0.04118993271802218 0.10021499983238913
0.7972549878912673 0.041075043127541316 0.09867616361871219
0.8026366512617965 0.0410692797866572 0.09707665533437423
0.8080183146323258 0.041180704775455296 0.09542189427885633
0.813399978002855 0.04141472903333259 0.09371748976655357
0.8187816413733843 0.04177369497293208 0.09196918393673548
0.8241633047439137 0.04225659370700147 0.0901827958614198
0.829544968114443 0.04285893301100929 0.08836416768122218
0.8349266314849723 0.043572762071908445 0.08651911346955286
0.8403082948555015 0.04438684831712256 0.08465337148038032
0.8456899582260308 0.04528699119301564 0.08277256037468916
0.85107162159656 0.04625644870549208 0.08088213994641723
0.8564532849670893 0.04727644577730323 0.07898737678150487
0.8618349483376188 0.04832672972009288 0.07709331518534247
0.867216611708148 0.04938613774258738 0.07520475360665937
0.8725982750786773 0.050433144414391305 0.07332622667202823
0.8779799384492065 0.05144636297732319 0.0714619928276602
0.8833616018197358 0.052404982587291496 0.06961602746676736
0.888743265190265 0.05328913295455298 0.06779202130469243
0.8941249285607943 0.054080177258576105 0.06599338365322177
0.8995065919313238 0.05476094247508494 0.0642232501430533
0.904888255301853 0.055315902344438124 0.06248449435210302
0.9102699186723823 0.055731331389202186 0.0607797427196868
0.9156515820429115 0.05599544828929605 0.05911139206495261
0.9210332454134408 0.05609856360901029 0.057481628983879436
0.92641490878397 0.05603324083089147 0.05589245037415402
0.9317965721544993 0.055794471744264586 0.05434568433198107
0.9371782355250288 0.055379858580724334 0.052843010679637335
0.942559898895558 0.05478978712677529 0.05138598041699659
0.9479415622660873 0.05402756858049729 0.04997603344343954
0.9533232256366165 0.05309952416911457 0.048614513967080955
0.9587048890071458 0.05201498619824115 0.04730268310415835
0.964086552377675 0.050786192534667485 0.04604172827037421
0.9694682157482043 0.04942805834682946 0.044832769075202304
0.9748498791187338 0.04795781861014047 0.04367685954663229
0.980231542489263 0.04639454642356555 0.04257498663428468
0.9856132058597923 0.044758564317291645 0.041528065059927136
0.9909948692303215 0.043070777089101585 0.040536928702800824
0.9963765326008508 0.04135196397387079 0.03960231881953224
1.0017581959713802 0.03962207402267601 0.038724869501667376
1.0071398593419092 0.03789957068406525 0.037905090865180055
1.0125215227124387 0.03620086941123417 0.03714335054318755
1.0179031860829681 0.034539905806817144 0.036439854113482016
1.0232848494534972 0.032927861956067894 0.035794625134754725
1.0286665128240267 0.031373066165875686 0.03520748548846592
1.0340481761945557 0.02988106756580548 0.03467803672665057
1.0394298395650852 0.028454873307460445 0.03420564310955675
1.0448115029356142 0.0270953237594761 0.03378941698144428
1.0501931663061437 0.025801571299692905 0.03342820707920275
1.0555748296766732 0.024571621915632967 0.03312059029825927
1.0609564930472022 0.023402896316174412 0.0328648673555409
1.0663381564177317 0.022292768684655292 0.03265906269244
1.0717198197882607 0.021239046207687812 0.03250092885450067
1.0771014831587902 0.020240360381221817 0.03238795547184186
1.0824831465293197 0.019296450853015092 0.03231738284824152
1.0878648098998487 0.018408333096725557 0.032286220050472055
1.0932464732703782 0.017578351406731557 0.0322912672760165
1.0986281366409072 0.01681012754992992 0.03232914216971332
1.1040098000114367 0.01610842212783629 0.032396309660983356
1.1093914633819657 0.015478929801698488 0.03248911480562547
1.1147731267524952 0.0149280308599255 0.0326038180419325
1.1201547901230247 0.014462520335334112 0.032736632211885205
1.1255364534935537 0.014089332472947382 0.0328837606558072
1.1309181168640832 0.013815273488645178 0.03304143566401462
1.1362997802346122 0.01364677005171453 0.03320595656209231
1.1416814436051417 0.01358963560087376 0.03337372671740888
1.1470631069756707 0.01364885221849115 0.03354128878279628
1.1524447703462002 0.013828362934331798 0.03370535753796553
1.1578264337167297 0.01413086837495782 0.03386284974878291
1.1632080970872587 0.014557622722272267 0.0340109105371936
1.1685897604577882 0.01510822683111125 0.03414693583823586
1.1739714238283172 0.015780420673971476 0.034268590612870305
1.1793530871988467 0.01656988243001876 0.034373822583705645
1.1847347505693757 0.017470046790847092 0.034460871362474346
1.1901164139399052 0.018471959650594193 0.034528272940610165
1.1954980773104347 0.01956418955986124 0.03457485961485607
1.2008797406809637 0.020732817551884025 0.03459975551595953
1.2062614040514932 0.0219615257870251 0.03460236799784311
1.2116430674220222 0.023231801739142653 0.0345823752250779
1.2170247307925517 0.024523268461443974 0.034539710366231116
1.2224063941630807 0.025814143182696078 0.03447454285825423
1.2277880575336102 0.027081816701159986 0.03438725725143517
1.2331697209041397 0.02830353556091299 0.034278430174871685
1.2385513842746687 0.029457158737685497 0.034148805978643344
1.2439330476451982 0.030521951499467154 0.033999271610977926
1.2493147110157272 0.03147937217002187 0.03383083127721938
1.2546963743862567 0.03231380351131792 0.03364458140315765
1.2600780377567857 0.03301317994535842 0.03344168638944736
1.2654597011273152 0.033569465175171585 0.03322335559786549
1.2708413644978447 0.03397894193960546 0.03299082195570707
1.2762230278683737 0.03424228631260793 0.03274532250352418
1.2816046912389032 0.03436441247585533 0.032488081145615556
1.2869863546094322 0.034354089310637756 0.032220293794152234
1.2923680179799617 0.03422334631095585 0.03194311602854346
1.2977496813504907 0.03398670192925809 0.03165765332349291
1.3031313447210202 0.03366026122494465 0.03136495383392505
1.3085130080915497 0.0332607403854019 0.03106600366415885
1.3138946714620787 0.03280448232941966 0.030761724493729044
1.3192763348326082 0.03230652948929237 0.03045297338422286
1.3246579982031372 0.031779816688285285 0.03014054455125326
1.3300396615736667 0.031234538897156383 0.02982517285378842
1.3354213249441957 0.030677736110666914 0.029507538729779625
1.3408029883147252 0.030113121572570862 0.029188274292368754
1.3461846516852547 0.029541161358913826 0.02886797029465452
1.3515663150557837 0.028959394385074038 0.028547183672546682
1.3569479784263132 0.028362963799073868 0.02822644538394298
1.3623296417968422 0.02774531497419548 0.02790626827744671
1.3677113051673717 0.027099003234650632 0.027587154744111435
1.3730929685379007 0.026416547037357085 0.027269603930174788
1.3784746319084302 0.02569126017680169 0.026954118316309877
1.3838562952789597 0.024917999797902112 0.026641209498476325
1.3892379586494887 0.024093775237528647 0.02633140303593026
1.3946196220200182 0.023218175174947814 0.02602524226238354
1.4000012853905472 0.022293586103421564 0.025723290985824942
1.4053829487610767 0.021325192344770753 0.025426135030413435
1.4107646121316058 0.02032076521355395 0.025134382599568208
1.4161462755021352 0.019290265030398275 0.02484866346251477
1.4215279388726647 0.01824529318758481 0.02456962698688607
1.4269096022431937 0.017198441369678324 0.024297939057455715
1.4322912656137232 0.01616259067666309 0.024034277935794802
1.4376729289842523 0.015150214540226848 0.023779329127813605
1.4430545923547817 0.014172736123665205 0.023533779336104635
1.4484362557253108 0.013239983876147937 0.023298309582149374
1.4538179190958402 0.012359778890810141 0.023073587590239433
1.4591995824663697 0.011537675711378715 0.022860259530857362
1.4645812458368987 0.010776865355955411 0.022658941226706936
1.4699629092074278 0.010078236679354218 0.02247020892997426
1.4753445725779573 0.009440580769450653 0.022294589785053928
1.4807262359484867 0.008860913675914581 0.022132552097109823
1.4861078993190158 0.00833488597137064 0.0219844955335585
1.4914895626895452 0.007857243751755722 0.021850741392840663
1.4968712260600743 0.007422304737567078 0.021731523082528317
1.5022528894306038 0.007024414944693141 0.02162697695662073
1.5076345528011328 0.006658355559511372 0.02153713366941599
1.5130162161716623 0.006319675642471479 0.021461910210109663
1.5183978795421917 0.006004933479962784 0.021401102787698696
1.5237795429127208 0.005711837166026912 0.021354380739238312
1.5291612062832503 0.005439282714920307 0.021321281635374736
1.5345428696537793 0.005187295149056774 0.02130120775474154
1.5399245330243088 0.004956884146657525 0.02129342409269016
1.5453061963948378 0.004749830664686971 0.02129705805944525
1.5506878597653673 0.004568424297625436 0.02131110100776014
1.5560695231358967 0.004415172933526124 0.021334411710272148
1.5614511865064258 0.00429250657202871 0.021365721881956862
1.5668328498769553 0.00420249610420218 0.021403643813472574
1.5722145132474843 0.004146605611159468 0.021446680147075903
1.5775961766180138 0.004125493545464497 0.021493235788675933
1.5829778399885428 0.004138874263981188 0.021541631908156993
1.5883595033590723 0.004185447035579205 0.02159012193619397
1.5937411667296018 0.004262895100042944 0.021636909420412485
1.5991228301001308 0.004367952843578974 0.021680167558036326
1.6045044934706603 0.004496534906546099 0.021718060177333354
1.6098861568411893 0.004643917260727039 0.021748763897490263
1.6152678202117188 0.0048049571794024915 0.021770491157298278
1.6206494835822478 0.004974336743984962 0.021781513768470706
1.6260311469527773 0.005146813225984082 0.021780186620721138
1.6314128103233068 0.005317459451623257 0.02176497114397836
1.6367944736938358 0.005481878144403338 0.02173445811921972
1.6421761370643653 0.0056363762291838145 0.021687389424105363
1.6475578004348943 0.005778088076540068 0.021622678303413256
1.6529394638054238 0.0059050404964376 0.02153942776749853
1.6583211271759528 0.006016156708326266 0.021436946744669456
1.6637027905464823 0.0061112012090842075 0.021314763645266927
1.6690844539170118 0.006190672074909072 0.021172637035882683
1.6744661172875408 0.006255651395153892 0.021010563170828087
1.6798477806580703 0.006307627887274522 0.020828780183717352
1.6852294440285993 0.0063483079739127665 0.020627768803690983
1.6906111073991288 0.006379432488767316 0.020408249527029583
1.6959927707696578 0.0064026155985306785 0.020171176244206588
1.7013744341401873 0.006419220490400416 0.01991772639319509
1.7067560975107168 0.006430283015994968 0.0196492877804171
1.7121377608812458 0.006436490063872071 0.01936744227940709
1.7175194242517753 0.006438214318631943 0.01907394668239082
1.7229010876223043 0.006435601691669067 0.01877071103994494
1.7282827509928338 0.006428702547673156 0.018459774877203437
1.7336644143633628 0.006417633363780053 0.018143281720358836
1.7390460777338923 0.006402752055625257 0.01782345240328749
1.7444277411044218 0.006384828208743469 0.017502557650046883
1.7498094044749508 0.0063651890694176195 0.017182890444008538
1.7551910678454803 0.006345823444996647 0.016866738698029377
1.7605727312160093 0.006329428566995588 0.01655635873211007
1.7659543945865388 0.00631938927305568 0.016253950045502286
1.7713360579570683 0.006319684241093382 0.01596163183954608
1.7767177213275973 0.0063347200458016 0.015681421706242104
1.7820993846981268 0.006369100032846654 0.01541521684655571
1.7874810480686558 0.0064273409290066755 0.015164778122806347
1.7928627114391853 0.006513555254402133 0.014931717182530939
1.7982443748097143 0.006631121556000573 0.014717486818428056
1.8036260381802438 0.006782366903061468 0.014523374652043588
1.8090077015507733 0.006968286745772114 0.014350500149531934
1.8143893649213023 0.007188326032723987 0.014199814897971164
1.8197710282918318 0.007440242438514511 0.014072105992230239
1.8251526916623608 0.007720067830006846 0.01396800230717421
1.8305343550328903 0.0080221779837204 0.013887983359900638
1.8359160184034193 0.008339473450756427 0.013832390403491213
1.8412976817739488 0.008663666826947372 0.013801439339066551
1.8466793451444783 0.008985664055094092 0.013795234988213329
1.8520610085150073 0.00929602031089345 0.013813786234363207
1.8574426718855368 0.009585445030070998 0.013857021520456352
1.8628243352560658 0.009845326185253142 0.013924804181958416
1.8682059986265953 0.010068241382486671 0.014016947099464903
1.8735876619971243 0.010248422954482419 0.014133226173851965
1.8789693253676538 0.010382146064165546 0.014273392159023682
1.8843509887381833 0.010468012818975558 0.014437180432237455
1.8897326521087123 0.01050711129461252 0.01462431833890867
1.8951143154792418 0.010503035793551307 0.014834529816532719
1.9004959788497708 0.010461763119910705 0.015067537079447878
1.9058776422203003 0.01039138856202312 0.015323059230857316
1.9112593055908293 0.010301734028540092 0.015600807758851103
1.9166409689613588 0.010203848788824492 0.015900478966949478
1.9220226323318883 0.010109429988869963 0.016221743484599767
1.9274042957024173 0.010030195113527275 0.016564233096689255
1.9327859590729468 0.009977241535761721 0.01692752522102848
1.9381676224434758 0.00996042907139684 0.01731112544648884
1.9435492858140053 0.009987820032692987 0.01771444861970753
1.9489309491845344 0.010065207781780931 0.01813679903281009
1.9543126125550638 0.010195759491297175 0.018577350316481098
1.9596942759255933 0.010379792096703174 0.019035125680224214
1.9650759392961223 0.010614692721711018 0.019508979163426844
1.9704576026666518 0.010894986668525845 0.01999757856586637
1.9758392660371809 0.011212547893523474 0.020499390713968554
1.9812209294077103 0.011556939222144859 0.02101266968929087
1.9866025927782394 0.011915862831813622 0.021535448598636237
1.9919842561487688 0.012275696113942832 0.022065535401656906
1.9973659195192983 0.012622084189561487 0.022600513232965476
2.0027475828898273 0.012940558266954859 0.023137745563260245
2.008129246260357 0.013217148751292464 0.023674386439793877
2.013510909630886 0.013438963490597318 0.02420739593303789
2.0188925730014153 0.013594704608867653 0.02473356079626787
2.0242742363719444 0.0136751017822581 0.025249520220890193
2.029655899742474 0.013673245230846105 0.025751796445686658
2.0350375631130033 0.013584807749689117 0.0262368298558618
2.0404192264835324 0.013408151388810468 0.026701018090937993
2.045800889854062 0.013144320517860669 0.027140758572145735
2.051182553224591 0.012796928615127314 0.027552493762821255
2.0565642165951203 0.012371950895832894 0.027932758392017008
2.0619458799656494 0.011877438609179204 0.028278227804277717
2.067327543336179 0.01132317334163467 0.028585766549187642
2.0727092067067083 0.010720280910925408 0.028852476294241855
2.0780908700772374 0.010080824455204678 0.029075742134755382
2.083472533447767 0.009417395228957223 0.02925327638529468
2.088854196818296 0.008742717591132827 0.029383158968379685
2.0942358601888253 0.008069281939612866 0.029463873567320744
2.0996175235593544 0.007409016165478241 0.0294943387798808
2.104999186929884 0.006773002834838572 0.029473933596388075
2.1103808503004133 0.00617124600834384 0.02940251662793412
2.1157625136709424 0.005612488603959926 0.029280438624991842
2.121144177041472 0.005104078680012534 0.02910854795148972
2.126525840412001 0.004651881092978794 0.028888188811181485
2.1319075037825304 0.00426022973870971 0.028621192159010413
2.1372891671530594 0.003931915025478351 0.0283098593669921
2.142670830523589 0.003668201301137128 0.027956938848857874
2.1480524938941183 0.0034688695594662718 0.02756559597735894
2.1534341572646474 0.0033322817335136607 0.027139376749951337
2.158815820635177 0.0032554640676312604 0.026682165770047655
2.164197484005706 0.0032342082533468254 0.026198139209920108
2.1695791473762354 0.0032631900311881337 0.025691713505821202
2.1749608107467644 0.0033361056396046264 0.025167490604499215
2.180342474117294 0.0034458267134738854 0.024630200631982613
2.1857241374878233 0.0035845739342386823 0.024084642889685974
2.1911058008583524 0.0037441089117532028 0.023535626099357075
2.196487464228882 0.003915942501273685 0.02298790881737181
2.201869127599411 0.004091556156148533 0.022446140920997216
2.2072507909699404 0.004262631165517283 0.021914807035439698
2.2126324543404694 0.004421278935631307 0.021398172722051554
2.218014117710999 0.004560264060429851 0.020900234186496194
2.2233957810815284 0.0046732109923925584 0.02042467219271273
2.2287774444520574 0.004754784828746576 0.01997481078604219
2.234159107822587 0.004800837170751234 0.019553581338862334
2.239540771193116 0.0048085092209046955 0.019163492336532993
2.2449224345636454 0.004776286200918196 0.01880660522238347
2.2503040979341744 0.004703999672710147 0.018484516519827576
2.255685761304704 0.004592777232510938 0.018198346349310814
2.2610674246752334 0.004444942087713938 0.01794873335940667
2.2664490880457624 0.004263867961658909 0.01773583599653482
2.271830751416292 0.004053797355246881 0.017559339947862105
2.277212414786821 0.0038196332118357805 0.017418471508154676
2.2825940781573504 0.0035667153239447133 0.017312016544671117
2.2879757415278794 0.0033005932975027226 0.017238344665419902
2.293357404898409 0.003026807538991544 0.017195438135851514
2.2987390682689384 0.002750688615005272 0.01718092503774077
2.3041207316394674 0.0024771835797300864 0.017192116121887153
2.309502395009997 0.002210715649830665 0.017226044773420213
2.314884058380526 0.0019550811330471003 0.01727950948489985
2.3202657217510554 0.0017133849980883317 0.017349118217888905
2.3256473851215844 0.0014880141067873766 0.0174313340279807
2.331029048492114 0.0012806450810621424 0.01752252133103613
2.3364107118626434 0.001092282168987045 0.017618992199196364
2.3417923752331724 0.0009233193772594817 0.017717052093603927
2.347174038603702 0.0007736205707451095 0.017813044466149286
2.352555701974231 0.0006426111753465953 0.017903393694387305
2.3579373653447604 0.0005293754909928066 0.017984645851427925
2.3633190287152894 0.0004327543322247905 0.01805350685545698
2.368700692085819 0.0003514386544297004 0.018106877590925625
2.3740823554563484 0.00028405588064728574 0.01814188564467138
2.3794640188268774 0.00022924671055983532 0.018155913354596733
2.384845682197407 0.00018573117859543644 0.018146621925308824
2.390227345567936 0.00015236356164870056 0.018111971423578226
2.3956090089384654 0.00012817637200114644 0.01805023652585755
2.4009906723089944 0.00011241408490622243 0.01796001794965543
2.406372335679524 0.00010455744286946786 0.017840249559529314
2.4117539990500534 0.0001043391695441224 0.017690201196091392
2.4171356624205824 0.00011175175116235724 0.017509477331973552
2.422517325791112 0.00012704765047517598 0.017298011711455424
2.427898989161641 0.0001507319633073418 0.017056058179739396
2.4332806525321704 0.0001835471711383871 0.0167841779530184
2.4386623159026994 0.00022644934478960348 0.016483223620943205
2.444043979273229 0.00028057497066553624 0.0161543202083367
2.4494256426437584 0.0003471975505244579 0.015798843652587866
2.4548073060142874 0.0004276733049415308 0.0154183970767304
2.460188969384817 0.0005233757100293585 0.01501478525552349
2.465570632755346 0.0006356192175310486 0.014589987682747746
2.4709522961258754 0.0007655733285475131 0.014146130652368732
2.4763339594964044 0.0009141691652860681 0.013685458764274119
2.481715622866934 0.0010820017439508367 0.013210306257134513
2.4870972862374634 0.0012692322047810358 0.012723068556866881
2.4924789496079924 0.001475495196112279 0.012226174409579052
2.497860612978522 0.0016998173243621178 0.011722058943236103
2.503242276349051 0.001940552959962855 0.011213137973184451
2.5086239397195804 0.002195343634179732 0.010701783833737105
2.5140056030901095 0.0024611067043484435 0.010190302981974785
2.519387266460639 0.002734057874858851 0.00968091558148334
2.5247689298311684 0.0030097705551939665 0.009175737233708901
2.5301505932016974 0.003283272983789422 0.008676762983734427
2.535532256572227 0.003549181668528228 0.008185853686339953
2.540913919942756 0.0038018671579520716 0.007704724777940349
2.5462955833132854 0.004035645661671229 0.0072349374610982155
2.5516772466838145 0.004244987799929199 0.006777892271434571
2.557058910054344 0.004424733992049091 0.006334824962471409
2.5624405734248734 0.0045703048759745315 0.005906804612747026
2.5678222367954024 0.004677894823112404 0.005494733831844076
2.573203900165932 0.0047446371463256915 0.005099350918088896
2.578585563536461 0.004768730990797385 0.004721233800834721
2.5839672269069904 0.004749522065449764 0.004360805584557995
2.5893488902775195 0.004687532161108934 0.004018341500511401
2.594730553648049 0.004584435595177171 0.003693977064326584
2.6001122170185784 0.004442984066102586 0.0033877172346105924
2.6054938803891075 0.004266884624519493 0.0030994463680095955
2.610875543759637 0.004060638313457755 0.00282893877014892
2.616257207130166 0.003829349276342555 0.002575869648958627
2.6216388705006954 0.0035785156153928265 0.00233982628678285
2.6270205338712245 0.003313813913485074 0.002120319259940804
2.632402197241754 0.003040889097097412 0.0019167935486249237
2.6377838606122834 0.002765160280400581 0.0017286393957546067
2.6431655239828125 0.0024916515209186607 0.0015552027902141644
2.648547187353342 0.0022248542152240366 0.0013957954673732512
2.653928850723871 0.001968625377895836 0.001249704337516311
2.6593105140944004 0.0017261234947301895 0.0011162002704240188
2.6646921774649295 0.0014997812244770838 0.000994546181523221
2.670073840835459 0.001291312113294568 0.0008840043814549441
2.6754555042059884 0.0011017468095965834 0.0007838431663565469
2.6808371675765175 0.0009314930998637049 0.0006933426404069327
2.686218830947047 0.0007804134520769657 0.0006117997750869493
2.691600494317576 0.0006479136288237179 0.0005385327210468046
2.6969821576881055 0.0005330362538161583 0.0004728843983795065
2.702363821058635 0.0004345538927552466 0.00041422539944643095
2.707745484429164 0.0003510571359583832 0.00036195624519517577
2.7131271477996934 0.0002810342363708265 0.0003155090411942934
2.7185088111702225 0.00022293995996521644 0.0002743485834527742
2.723890474540752 0.00017525235859603452 0.00023797296658828988
2.729272137911281 0.00013651711074935612 0.00020591374816930153
2.7346538012818105 0.00010537984830220678 0.00017773572320717136
2.74003546465234 8.060747436773615e-05 0.0001530363619508363
2.745417128022869 6.109987512589506e-05 0.00013144496247707749
2.7507987913933984 4.589364960051943e-05 0.00011262156721466499
2.7561804547639275 3.4159549324983846e-05 9.625568962783381e-05
2.761562118134457 2.5195265150911246e-05 8.20648939454018e-05
2.766943781504986 1.841505405613457e-05 6.979326718038989e-05
2.7723254448755155 1.333749675981084e-05 5.920981885443501e-05
2.777707108246045 9.572445884196802e-06 5.01068399242822e-05
2.783088771616574 6.8079879245396164e-06 4.229824849378385e-05
2.7884704349871035 4.798018273903206e-06 3.5617946061507666e-05
2.7938520983576325 3.3508291330549253e-06 2.991820436542383e-05
2.799233761728162 2.318942241274933e-06 2.506809939399896e-05
2.804615425098691 1.590284568127299e-06 2.095200587722457e-05
2.8099970884692205 1.0807046537898594e-06 1.7468162580143802e-05
2.81537875183975 7.277571193991033e-07 1.4527316013922328e-05
2.820760415210279 4.856385656471309e-07 1.2051447764665976e-05
2.8261420785808085 3.211346270122564e-07 9.972588519606421e-06
2.8315237419513375 2.1043034629598608e-07 8.231720038677755e-06
2.836905405321867 1.3663968966726478e-07 6.777764766180719e-06
2.842287068692396 8.792100183487814e-08 5.566661487106167e-06
2.8476687320629255 5.6060330429806335e-08 4.56052438735801e-06
2.853050395433455 3.542141795089232e-08 3.7268820559418838e-06
2.858432058803984 2.2178057012508877e-08 3.037992348043053e-06
2.8638137221745135 1.3760313001060721e-08 2.4702285881052913e-06
2.8691953855450425 8.460195403376211e-09 2.003532308799932e-06
2.874577048915572 5.154419237007537e-09 1.6209275729939996e-06
2.879958712286101 3.1119051291164e-09 1.3080918903267813e-06
2.8853403756566305 1.8617451094714616e-09 1.0529787979413464e-06
2.89072203902716 1.1037262180702724e-09 8.45487308030409e-07
2.896103702397689 6.484100839005754e-10 6.771736165846018e-07
2.9014853657682185 3.774725939619921e-10 5.410007033300939e-07
2.9068670291387475 2.1775510981565123e-10 4.3112171937456543e-07
2.912248692509277 1.2447970437553095e-10 3.426933453985661e-07
2.917630355879806 7.051410623653349e-11 2.717155999000193e-07
2.9230120192503355 3.958227274303401e-11 2.1489487619321152e-07
2.928393682620865 2.201773865212462e-11 1.6952728223857077e-07
2.933775345991394 1.2136458126355109e-11 1.3339964393176162e-07
2.9391570093619235 6.629159604098863e-12 1.0470580640421018e-07
2.9445386727324525 3.5881637363195758e-12 8.197612641943473e-08
2.949920336102982 1.924568149393913e-12 6.401829022784063e-08
2.955301999473511 1.0229198344058137e-12 4.986781416317422e-08
2.9606836628440405 5.387622638878457e-13 3.8746789349951455e-08
2.96606532621457 2.8119008477709095e-13 3.002961717516165e-08
2.971446989585099 1.45428692727712e-13 2.3214649090106737e-08
2.9768286529556285 7.453280428177981e-14 1.7900793585150225e-08
2.9822103163261575 3.7852283780150067e-14 1.3768285777583379e-08
2.987591979696687 1.904951736500319e-14 1.0562932077502808e-08
2.992973643067216 9.4999896154669e-15 8.08324504617118e-09
2.9983553064377455 4.694718408461788e-15 6.169973075749576e-09
3.003736969808275 2.299022543410842e-15 4.697607142191672e-09
3.009118633178804 1.115640252996145e-15 3.5675138312228196e-09
3.0145002965493335 5.364785782905601e-16 2.7024012781757375e-09
3.0198819599198625 2.5563944079565112e-16 2.04187369768851e-09
3.025263623290392 1.207120419857351e-16 1.5388718341536874e-09
3.030645286660921 5.648336973183552e-17 1.1568318807527432e-09
3.0360269500314505 2.61901426597822e-17 8.674250507946374e-10
3.04140861340198 1.2033789042018365e-17 6.487648114048248e-10
3.046790276772509 5.479162585399736e-18 4.839894947617626e-10
3.0521719401430385 2.472141045893069e-18 3.6014519523442706e-10
3.0575536035135675 1.10529846590172e-18 2.67308076865327e-10
3.062935266884097 4.897034380630135e-19 1.978969210273579e-10
3.068316930254626 2.1499779355845357e-19 1.461363425729298e-10
3.0736985936251555 9.353671572117686e-20 1.0763894178617367e-10
3.079080256995685 4.0325289572181663e-20 7.908103597885149e-11
3.084461920366214 1.7227415826041055e-20 5.795178110894234e-11
3.0898435837367435 7.293064299252569e-21 4.235966373498814e-11
3.0952252471072725 3.059477139452275e-21 3.088369631550589e-11
3.100606910477802 1.2718375599544497e-21 2.2459334298895823e-11
3.105988573848331 5.239180299951536e-22 1.629127638824335e-11
3.1113702372188605 2.1386627559342954e-22 1.1787013079388464e-11
3.11675190058939 8.651044229880759e-23 8.506338130652397e-12
3.122133563959919 3.467704024303545e-23 6.123102775137399e-12
3.1275152273304485 1.3774085564894984e-23 4.39633015158053e-12
3.1328968907009775 5.4216414702142605e-24 3.148463849757247e-12
3.138278554071507 2.114686908333785e-24 2.2490370436560435e-12
3.143660217442036 8.1735104601455875e-25 1.6024475409464263e-12
3.1490418808125655 3.130534057335363e-25 1.1388333643834444e-12
3.154423544183095 1.1881615853153758e-25 8.072824874796214e-13
3.159805207553624 4.4686860605692254e-26 5.707944115412496e-13
3.1651868709241535 1.6654494188750067e-26 4.025525424768624e-13
3.1705685342946826 6.1507816993332255e-27 2.8317438694953897e-13
3.175950197665212 2.2510049173659904e-27 1.9868896843739312e-13
3.181331861035741 8.163376707844e-28 1.3905345809294255e-13
3.1867135244062705 2.933664842265376e-28 9.706841787021458e-14
3.1920951877768 1.0447164147184116e-28 6.758683304497907e-14
3.197476851147329 3.686664395701162e-29 4.693902941011892e-14
3.2028585145178585 1.2891874082479586e-29 3.251575580767703e-14
3.2082401778883876 4.4673066962333204e-30 2.246680018738479e-14
3.213621841258917 1.5339907741761892e-30 1.5483748143276582e-14
3.219003504629446 5.219717393327368e-31 1.0643840765272916e-14
3.2243851679999755 1.760023620669887e-31 7.298068331349183e-15

